Spectroscopic study of the Quiescent Stages in between the 2006 and 2021 outbursts of RS Ophiuchi

This paper presents a comprehensive spectroscopic analysis of the quiescent stage of the recurrent nova RS Ophiuchi between its 2006 and 2021 outbursts. The spectra shows prominent low-ionization emission features, including hydrogen, helium, iron emissions, and TiO absorption features. The \ion{H}{$\alpha$} and \ion{H}{$\beta$} lines showed double-peaked emission profiles, indicating that both originate from the accretion disc. The central peaks of the \ion{H}{$\alpha$} and \ion{H}{$\beta$} emission profiles exhibited subtle shifts towards the blue or red side, attributed to orbital motion and fluctuations in the accretion rate. Using the double-peak features observed in the \ion{H}{$\alpha$} and \ion{H}{$\beta$} lines, we have estimated the accretion disc size to be \( R_{AD} = 3.10 \pm 0.04 \times 10^{12} \, \text{cm} \). The \textsc{cloudy} photoionization code is employed to model the quiescent phase spectra, allowing us to study the evolution of various physical parameters such as temperature, luminosity, hydrogen density, elemental abundances, accreted mass, and accretion rate. The central ionizing sources exhibit temperatures in the range of $1.05 - 1.80~\times 10^4$ K and luminosities between $0.10 - 7.94~\times 10^{30}$ \ergs. The mean accretion rate, calculated from the model, is $\sim$ $1.25 \times 10^{-8} M_{\odot}$ yr$^{-1}$. The model results reveal that the accretion rate rose substantially in the later phase. The accreted mass in the 16 months, preceding the 2021 outburst exceeds 47\% of the critical mass, and more than 88\% of the critical mass was accreted in the last three years.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
